Gemini NIFS survey of feeding and feedback in nearby Active Galaxies -- IV. Excitation

The near-infrared spectra of Active Galactic Nuclei (AGN) present emission lines of different atomic and molecular species. The mechanisms involved in the origin of these emission lines in AGN are still not fully understood. We use J and K band integral field spectra of six luminous ($43.1<\log L_{\rm bol}/({\rm erg s^{-1}})<44.4$) Seyfert galaxies (NGC 788, Mrk 607, NGC 3227, NGC 3516, NGC 5506 and NGC 5899) in the Local Universe ($0.0039<z<0.0136$) to investigate the gas excitation within the inner 100-300 pc radius of the galaxies at spatial resolutions of a few tens of parsecs. In all galaxies, the H$_2$ emission originates from thermal processes with excitation temperatures in the range 2400-5200 K. In the high line ratio (HLR) region of the H$_2$/Br$\gamma$ vs. [Fe II]/Pa$\beta$ diagnostic diagram, which includes 29 % of the spaxels, shocks are the main excitation mechanism, as indicated by the correlation between the line widths and line ratios. In the AGN region of the diagram (64 % of the spaxels) the H$_2$ emission is due to the AGN radiation. The [Fe II] emission is produced by a combination of photoionisation by the AGN radiation and shocks in five galaxies and is dominated by photoionisation in NGC 788. The [S IX]1.2523$\mu$m coronal emission line is present in all galaxies, and its flux distributions are extended from 80 to 185 pc from the galaxy nuclei, except for NGC 5899, in which this line is detected only in the integrated spectrum.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
